Combining Combination Properties: Minimal Models

This is a part of an ongoing research project, with the aim of finding the connections between properties related to theory combination in Satisfiability Modulo Theories. In previous work, 7 properties were analyzed: convexity, stable infiniteness, smoothness, finite witnessability, strong finite witnessability, the finite model property, and stable finiteness. The first two properties are related to Nelson-Oppen combination, the third and fourth to polite combination, the fifth to strong politeness, and the last two to shininess. However, the remaining key property of shiny theories, namely, the ability to compute the cardinalities of minimal models, was not yet analyzed. In this paper we study this property and its connection to the others.

==> letter.txt <==
To:

nbjorner@microsoft.com
marijn@cmu.edu
andrei@voronkov.com

Subject: 

An issue with our LPAR submission #4, and a proposal for a solution

Content:

Dear PC chairs,

While preparing the camera-ready for our accepted LPAR submission "Combining Combination Properties: Minimal Models" (submission #4), we noticed a small problem in the definition of minimal models in the paper. It turns out that in the proof of one of the theorems, we have relied on a slightly different definition. This issue is easily fixable, and we have fixed it in our draft of the camera-ready version. Changes to the body of the paper are minimal (namely changing the definition and adding an interesting paragraph about it). Changes to the proofs in the appendix are minimal as well.

While the change is very small, we feel it is not the typical change one would do for a camera-ready version.
Therefore, we would like to check whether the PC is OK with us making this change.
We are sorry that this was not noticed before, and hope that the paper can still be presented at LPAR.
Please let us know at your earliest convenience about your decision, as it affects, of course, our travel plans to LPAR.

Full details about the issue and its solution are below.

Best,

Guilherme and Yoni

—————————————————————


The issue is in the definition of the minimal model function. Its domain is defined to be the set of T-satisfiable quantifier-free formulas. This is how the function is typically defined in the literature. But, our proof of Theorem 4 actually relies on a slightly different definition, in which the domain is the set of all quantifier-free formulas (T-satisfiable or not). For T-unsatisfiable formulas, the output can be arbitrary (as long as it is finite). 

The fix is just to make this change to the definition, namely, extending the domain to include also T-unsatisfiable formulas, without requiring anything for their outputs. This fixes the proof of Theorem 4, and we have verified that it is consistent with the rest of the paper, so that only minor changes have to be incorporated into the proofs in the appendix (trivially treating the case of T-unsatisfiable formulas). 

Notice that the two variants of the function (with or without T-unsatisfiable formulas in the domain) are equivalent in case the theory in question is decidable, which is typically assumed in the literature. Since we wanted to assume as little as possible in the paper, and in particular, have Theorem 4 be correct also for undecidable theories, the change above is needed.

The difference is so small, it may look as redundant. Conceptually, that’s true — there is no real difference between removing T-unsatisfiable formulas from the domain, or including them while ignoring their output in the definition. But, technically, for the proof of Theorem 4 to work, we need to always get *some* output, even on T-unsatisfiable formulas. 
